TapeAgents: a Holistic Framework for Agent Development and Optimization

We present TapeAgents, an agent framework built around a granular, structured log tape of the agent session that also plays the role of the session's resumable state. In TapeAgents we leverage tapes to facilitate all stages of the LLM Agent development lifecycle. The agent reasons by processing the tape and the LLM output to produce new thought and action steps and append them to the tape. The environment then reacts to the agent's actions by likewise appending observation steps to the tape. By virtue of this tape-centred design, TapeAgents can provide AI practitioners with holistic end-to-end support. At the development stage, tapes facilitate session persistence, agent auditing, and step-by-step debugging. Post-deployment, one can reuse tapes for evaluation, fine-tuning, and prompt-tuning; crucially, one can adapt tapes from other agents or use revised historical tapes. In this report, we explain the TapeAgents design in detail. We demonstrate possible applications of TapeAgents with several concrete examples of building monolithic agents and multi-agent teams, of optimizing agent prompts and finetuning the agent's LLM. We present tooling prototypes and report a case study where we use TapeAgents to finetune a Llama-3.1-8B form-filling assistant to perform as well as GPT-4o while being orders of magnitude cheaper. Lastly, our comparative analysis shows that TapeAgents's advantages over prior frameworks stem from our novel design of the LLM agent as a resumable, modular state machine with a structured configuration, that generates granular, structured logs and that can transform these logs into training text -- a unique combination of features absent in previous work.

==> figures/student_tape.yaml <==
metadata:
  id: 4670de5f-0e9e-4e2a-968d-956502f4ccdc
  parent_id: 43f77de4-a21f-4246-a297-8447121f1a03
  author: null
  author_tape_id: null
  n_added_steps: 0
  error: null
  result: {}
context: null
steps:
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  content: Hi, how can I help you?
  kind: assistant
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  content: I need to create a digital coupon for my online store.
  kind: user
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  query: 'create a digital coupon'
  kind: resolve_function
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  candidates:
  - function: Customer Complaint Resolution
    short_description: ...
  - function: Digital Coupon Creation
    short_description: ...
  - function: Employee Access Request
    short_description: ...
  - function: Employee Transfer Request
    short_description: ...
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  kind: inspect_function
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  name: Digital Coupon Creation
  description: Request the creation of a digital coupon for a specific product or
    promotion, including details on the coupon terms, expiration date, and target
    audience....
  parameters:
    type: object
    properties:
      product_id:
        # description: The ID of the product for which the digital coupon is being created.
        type: integer
      promotion_type:
        # description: The type of promotion (e.g. percentage off, fixed amount off,
          # buy one get one free).
        type: string
        enum:
        - percentage off
        - fixed amount off
        - buy one get one free
      coupon_value:
        # description: The value of the digital coupon.
        type: number
      expiration_date:
        # description: The date on which the digital coupon expires.
        type: string
        format: date
      target_audience:
        # description: The target audience for the digital coupon (either 'all customers'
          # or 'loyalty program members').
        type: string
        enum:
        - all customers
        - loyalty program members
      start_date:
        # description: The date on which the digital coupon becomes active (optional).
        type: string
        format: date
    # required:
    # - product_id
    # - promotion_type
    # - coupon_value
    # - expiration_date
    # - target_audience
  return_value:
    type: object
    properties:
      request_id:
        description: The ID of the request.
        type: string
      status:
        description: The status of the request (either 'pending', 'approved', or'rejected').
        type: string
        enum:
        - pending
        - approved
        - rejected
      coupon_codes:
        description: A list of coupon codes generated for the promotion.
        type: array
        items:
          type: string
    required:
    - request_id
    - status
    - coupon_codes
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  assign: {}
  skip: []
  kind: update_function_parameters_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  parameters:
  - product_id
  kind: request_function_parameters_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  content: To create a digital coupon, I'll need some information. Please enter the
    product ID for which you want to create the digital coupon.
  kind: assistant
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  content: The product ID is 8542.
  kind: user
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  assign:
    product_id: 8542
  skip: []
  kind: update_function_parameters_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  parameters:
  - promotion_type
  kind: request_function_parameters_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  content: Noted, the product ID is set to 8542. Please enter the promotion type.
    The options are percentage off, fixed amount off, or buy one get one free.
  kind: assistant
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  content: 'I want two promotion types: percentage off and buy one get one free.'
  kind: user
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  assign: {}
  skip: []
  kind: update_function_parameters_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  parameter: promotion_type
  parameter_value: percentage off and buy one get one free
  kind: refuse_invalid_function_parameter_value_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  parameters:
  - promotion_type
  kind: request_function_parameters_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  content: The provided promotion type 'percentage off and buy one get one free' is
    invalid. You can only choose one promotion type. Please enter the promotion type
    for your digital coupon. The options are percentage off, fixed amount off, or
    buy one get one free.
  kind: assistant
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  content: How many parameters have I filled so far?
  kind: user
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  assign: {}
  skip: []
  kind: update_function_parameters_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  kind: answer_from_function_schema_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  parameter: promotion_type
  parameter_value: null
  kind: refuse_invalid_function_parameter_value_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  parameters:
  - promotion_type
  kind: request_function_parameters_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  content: You have filled 1 parameter so far, which is product ID. However, the provided
    promotion type is still invalid. You can only choose one promotion type. Please
    enter the promotion type for your digital coupon. The options are percentage off,
    fixed amount off, or buy one get one free.
  kind: assistant
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  content: Free shipping
  kind: user
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  assign: {}
  skip: []
  kind: update_function_parameters_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  parameter: promotion_type
  parameter_value: Free shipping
  kind: refuse_invalid_function_parameter_value_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  parameters:
  - promotion_type
  kind: request_function_parameters_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  content: 'No new parameters were filled. The provided promotion type, ''Free shipping'',
    is invalid. You can only choose one of the following options: percentage off,
    fixed amount off, or buy one get one free. Please enter a valid promotion type.'
  kind: assistant
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  content: I choose percentage off. The target audience is subscribers from Europe.
  kind: user
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  assign:
    promotion_type: percentage off
  skip: []
  kind: update_function_parameters_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  parameter: target_audience
  parameter_value: subscribers from Europe
  kind: refuse_invalid_function_parameter_value_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  parameters:
  - target_audience
  kind: request_function_parameters_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  content: Noted, the promotion type is set to percentage off. However, the target
    audience 'subscribers from Europe' is invalid. Please enter a valid target audience
    for your digital coupon. The options are all customers or loyalty program members.
  kind: assistant
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  content: I want the target audience to be all customers, the discount should be
    20 percent, and the coupon should start on August 1st.
  kind: user
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  assign:
    coupon_value: 20
    target_audience: all customers
    start_date: '2024-08-01'
  skip: []
  kind: update_function_parameters_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  parameters:
  - expiration_date
  kind: request_function_parameters_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  content: Noted, the target audience is set to all customers, the coupon value is
    set to 20, and the start date is set to August 1st, 2024. Please enter the expiration
    date for your digital coupon.
  kind: assistant
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  content: I want the expiration date to be August 31st, 2024.
  kind: user
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  assign:
    expiration_date: '2024-08-31'
  skip: []
  kind: update_function_parameters_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  function: Digital Coupon Creation
  kind: request_function_call_confirmation_thought
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  content: 'I updated the expiration date of the digital coupon to August 31, 2024.


    Please review the information you provided. If you want to proceed, please approve.


    Assigned parameters:

    - product_id: 8542

    - promotion_type: percentage off

    - coupon_value: 20

    - target_audience: all customers

    - start_date: 2024-08-01

    - expiration_date: 2024-08-31

    '
  kind: assistant
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  content: Approve.
  kind: user
- metadata:
    id: 72e02df4-9472-443c-8fcc-0c682621b4b7
    prompt_id: ''
    node: ''
    agent: ''
    other: {}
  kind: call_function_action
  function: Digital Coupon Creation

